A Higher Order Unfitted Space-Time Finite Element Method for Coupled Surface-Bulk problems

We present a higher order space-time unfitted finite element method for convection-diffusion problems on coupled (surface and bulk) domains. In that way, we combine a method suggested by Heimann, Lehrenfeld, Preu{\ss} (SIAM J. Sci. Comput. 45(2), 2023, B139 - B165) for the bulk case with a method suggested by Sass, Reusken (Comput. Math. Appl. 146(15), 2023, 253-270) for the surface case. The geometry is allowed to change with time, and the higher order discrete approximation of this geometry is ensured by a time-dependent isoparametric mapping. The space-time discretisation approach allows for straightforward handling of arbitrary high orders. In that way, we also generalise results of Hansbo, Larson, Zahedi (Comput. Methods Appl. Mech. Engrg. 307, 2016, 96-116) to higher orders. The convergence of the proposed higher order discretisations is confirmed numerically.

==> out/conv_ks1_kt1_ktls1_from0_to7.dat <==
0	0.018369570590727097	0.003116265532484298	9	9.0	0.8861038684844971
1	0.005050337413716302	0.0016209788686724574	6	6.0	1.6454825401306152
2	0.001553732421368006	0.0005245918087263939	5	4.125	6.3071677684783936
3	0.00043734681544157974	0.0001527880540501382	4	3.6875	31.18868327140808
4	0.0001131762148240235	4.345517073152992e-05	4	3.125	182.28783106803894
5	2.8572011881901594e-05	1.1623565370843495e-05	3	2.890625	1275.6658432483673
6	7.1657914260466055e-06	2.9867339760171674e-06	3	2.828125	10763.91483092308
7	1.7938057829774151e-06	7.540928571208762e-07	3	2.7109375	95785.0277504921


==> out/conv_ks2_kt2_ktls2_from0_to6.dat <==
0	0.0033603961062945117	0.0017615327291499035	19	18.5	3.291534185409546
1	0.0004047688703934922	0.00035361603397846496	67	33.0	25.77581787109375
2	4.200287418134138e-05	2.172403397172707e-05	29	21.875	91.4259729385376
3	3.5020640826763912e-06	2.73665908035226e-06	11	9.4375	284.90126872062683
4	2.872347670018646e-07	2.5961376810212373e-07	7	6.4375	1708.1680972576141
5	2.4216900159732513e-08	3.112476540360343e-08	6	5.0625	15032.282079696655
6	2.4701142054787414e-09	3.253696835490183e-09	4	4.0	154714.90568995476


==> out/conv_ks3_kt3_ktls3_from0_to5.dat <==
0	0.003142627198191992	0.0030692653065328324	35	27.5	13.386990070343018
1	0.00041227452400403484	0.00013106680726294634	27	18.0	46.342631101608276
2	1.505021983110283e-05	2.79170482806509e-06	10	8.75	152.94116306304932
3	1.2848162578443074e-07	1.0436440931770149e-07	6	5.5	827.710618019104
4	5.40496074546313e-09	7.32573867179356e-09	5	4.0625	7000.164699316025
5	2.43685924825944e-10	3.7392362642618666e-10	4	3.265625	81917.29601597786


==> out/conv_ks4_kt4_ktls4_from2_to4.dat <==
2	1.1165732698662084e-05	1.048634678481207e-06	18	11.375	680.0854318141937
3	7.3363859070170295e-09	4.896524248874373e-09	5	4.125	2751.8124771118164
4	1.792300172056688e-10	1.0198870589861158e-10	4	3.03125	30688.210891246796


==> out/conv_lin_ks1_kt1_ktls1_from0_to7.dat <==
0	0.021988940903207674	0.012555519170139612	1	1	0.10526204109191895
1	0.0066400482299663844	0.003548243459832415	1	1	0.3491342067718506
2	0.0022621429951309026	0.0012352669334566913	1	1	1.3276889324188232
3	0.0006341852918519493	0.00035430071121291765	1	1	8.183698415756226
4	0.0001636419734141951	0.00010050252014923732	1	1	50.11081862449646
5	4.1304374190495344e-05	2.699506868515726e-05	1	1	330.9801621437073
6	1.0360493093686119e-05	6.929398371101938e-06	1	1	2833.7443265914917
7	2.593769780079812e-06	1.7529665444996958e-06	1	1	27414.766072511673


==> out/conv_lin_ks2_kt2_ktls2_from0_to6.dat <==
0	0.005101228770825865	0.006745202951815335	1	1	0.2110292911529541
1	0.0004297223344632035	0.000449469816794554	1	1	0.8893425464630127
2	4.2615670097050925e-05	5.21727891620064e-05	1	1	3.2143149375915527
3	3.523912796531442e-06	6.310459209428374e-06	1	1	22.17991352081299
4	2.848807665696593e-07	5.991125743950876e-07	1	1	179.88946104049683
5	2.404596726826308e-08	7.399510160995142e-08	1	1	1948.9439244270325
6	2.469270858579268e-09	7.505091933904072e-09	1	1	29263.135365486145


==> out/conv_lin_ks3_kt3_ktls3_from0_to5.dat <==
0	0.004702812536741475	0.013101265742236665	1	1	0.8335254192352295
1	0.00048078357684554885	7.728283397699449e-05	1	1	2.5193803310394287
2	1.3987402221106541e-05	6.487212393706809e-06	1	1	13.57577395439148
3	1.290635785162061e-07	2.897539587115472e-07	1	1	100.37716317176819
4	5.54415813324199e-09	2.081318390611599e-08	1	1	910.4619581699371
5	2.5640049349630346e-10	1.0864218996580585e-09	1	1	11924.61621928215


==> out/conv_lin_ks4_kt4_ktls4_from0_to4.dat <==
0	0.0038456841948816085	0.009252776255210914	1	1	2.8047752380371094
1	0.00024343269675401052	2.1704797236178608e-05	1	1	11.141368865966797
2	1.0779399033721697e-05	4.820806212557216e-07	1	1	57.91378331184387
3	7.25687046934067e-09	1.1885760381008419e-08	1	1	390.1971170902252
4	1.7889902061574255e-10	2.452107998703079e-10	1	1	3864.645015001297

